AQUA: Network-Accelerated Memory Offloading for LLMs in Scale-Up GPU Domains

Inference on large-language models (LLMs) is constrained by GPU memory capacity. A sudden increase in the number of inference requests to a cloud-hosted LLM can deplete GPU memory, leading to contention between multiple prompts for limited resources. Modern LLM serving engines deal with the challenge of limited GPU memory using admission control, which causes them to be unresponsive during request bursts. We propose that preemptive scheduling of prompts in time slices is essential for ensuring responsive LLM inference, especially under conditions of high load and limited GPU memory. However, preempting prompt inference incurs a high paging overhead, which reduces inference throughput. We present Aqua, a GPU memory management framework that significantly reduces the overhead of paging inference state, achieving both responsive and high-throughput inference even under bursty request patterns. We evaluate Aqua by hosting several state-of-the-art large generative ML models of different modalities on servers with 8 Nvidia H100 80G GPUs. Aqua improves the responsiveness of LLM inference by 20X compared to the state-of-the-art and improves LLM inference throughput over a single long prompt by 4X.

==> plots/h100_intro_data/end-to-end/interference.yaml <==
commands:
- command: conda run -n vllm --live-stream AQUA_MATCH=7:2,6:3,0:4,1:5 python3 aqua_serve.py
  cwd: /home/ubuntu/gen_ai/aqua_serve
  delay: 0
  log_file: aqua_serve.log
- command: conda run -n vllm --live-stream CUDA_VISIBLE_DEVICES=2,3,4,5,0,1,6,7 python3 -m vllm.entrypoints.openai.api_server --model meta-llama/Meta-Llama-3.1-70B-Instruct --tensor-parallel-size 4 --swap-space 16 --disable-log-requests --enforce-eager --enable-chunked-prefill --max-num-batched-tokens 512 --max-num-seqs 512 --disable-sliding-window --load-format dummy --max-model-len 8192 --be-producer --producer-req-gb 12 --port 9350
  cwd: /home/ubuntu/aqua_bench/vllm/benchmarks
  delay: 5
  log_file: llama70B_4_server.log
- command: conda run -n vllm --live-stream CUDA_VISIBLE_DEVICES=2,3,4,5,0,1,6,7 python3 benchmark_custom.py --backend openai --model meta-llama/Meta-Llama-3.1-70B-Instruct --request-rate 2 --num-prompts 200 --dataset-name dummy --long-prompts 0 --long-prompt-len 32000 --repeat --port 9350
  cwd: /home/ubuntu/aqua_bench/vllm/benchmarks
  delay: 45
  log_file: llama70B_4_client.log
# - command: conda run -n flexgen --live-stream CUDA_VISIBLE_DEVICES=7,0,1,2,3,4,5,6 python3 -m flexgen.flex_opt --model facebook/opt-30b --path _DUMMY_ --prompt-len 8192 --gen-len 128 --percent 100 0 50 50 100 0 --gpu-batch-size 1 --num-gpu-batches 1
#   cwd: /home/ubuntu/gen_ai/flexgen
#   delay: 125
#   log_file: opt_1_server.log
# - command: conda run -n flexgen --live-stream CUDA_VISIBLE_DEVICES=6,0,1,2,3,4,5,7 python3 -m flexgen.flex_opt --model facebook/opt-30b --path _DUMMY_ --prompt-len 8192 --gen-len 128 --percent 100 0 50 50 100 0 --gpu-batch-size 1 --num-gpu-batches 1
#   cwd: /home/ubuntu/gen_ai/flexgen
#   delay: 125
#   log_file: opt_2_server.log
# - command: conda run -n flexgen --live-stream CUDA_VISIBLE_DEVICES=0,7,1,2,3,4,5,6 python3 -m flexgen.flex_opt --model facebook/opt-30b --path _DUMMY_ --prompt-len 8192 --gen-len 128 --percent 100 0 50 50 100 0 --gpu-batch-size 1 --num-gpu-batches 1
#   cwd: /home/ubuntu/gen_ai/flexgen
#   delay: 125
#   log_file: opt_3_server.log
# - command: conda run -n flexgen --live-stream CUDA_VISIBLE_DEVICES=1,0,7,2,3,4,5,6 python3 -m flexgen.flex_opt --model facebook/opt-30b --path _DUMMY_ --prompt-len 8192 --gen-len 128 --percent 100 0 50 50 100 0 --gpu-batch-size 1 --num-gpu-batches 1
#   cwd: /home/ubuntu/gen_ai/flexgen
#   delay: 125
#   log_file: opt_4_server.log
timeout: 600


==> plots/h100_intro_data/end-to-end/server0.yaml <==
commands:
- command: conda run -n vllm --live-stream AQUA_MATCH=6:0,7:1 python3 aqua_serve.py
  cwd: /home/ubuntu/gen_ai/aqua_serve
  delay: 0
  log_file: aqua_serve.log
- command: conda run -n vision --live-stream CUDA_VISIBLE_DEVICES=0,1,2,3,4,5,6,7 python3 generate.py -m sd3 -d 10 -b 8
  cwd: /home/ubuntu/gen_ai/vision
  delay: 5
  log_file: sd3_0_server.log
- command: conda run -n vision --live-stream CUDA_VISIBLE_DEVICES=1,0,2,3,4,5,6,7 python3 generate.py -m kand -d 10 -b 24
  cwd: /home/ubuntu/gen_ai/vision
  delay: 5
  log_file: kand_1_server.log
- command: conda run -n vllm --live-stream CUDA_VISIBLE_DEVICES=2,3,4,5,0,1,6,7 python3 -m vllm.entrypoints.openai.api_server --model meta-llama/Meta-Llama-3.1-70B-Instruct --tensor-parallel-size 4 --swap-space 16 --disable-log-requests --enforce-eager --enable-chunked-prefill --max-num-batched-tokens 512 --max-num-seqs 512 --disable-sliding-window --load-format dummy --max-model-len 8192 --be-producer --producer-req-gb 12 --port 9350
  cwd: /home/ubuntu/aqua_bench/vllm/benchmarks
  delay: 5
  log_file: llama70B_4_server.log
- command: conda run -n vllm --live-stream CUDA_VISIBLE_DEVICES=2,3,4,5,0,1,6,7 python3 benchmark_custom.py --backend openai --model meta-llama/Meta-Llama-3.1-70B-Instruct --request-rate 2 --num-prompts 200 --dataset-name dummy --long-prompts 0 --long-prompt-len 32000 --repeat --port 9350
  cwd: /home/ubuntu/aqua_bench/vllm/benchmarks
  delay: 45
  log_file: llama70B_4_client.log
# - command: conda run -n vllm --live-stream CUDA_VISIBLE_DEVICES=6,7,0,1,2,3,4,5 python3 -m vllm.entrypoints.openai.api_server --model 01-ai/Yi-34B-200K --tensor-parallel-size 2 --swap-space 16 --disable-log-requests --enforce-eager --enable-chunked-prefill --max-num-batched-tokens 512 --max-num-seqs 512 --disable-sliding-window --load-format dummy --gpu-memory-utilization 0.9 --max-model-len 128000 --enable-aqua-swap --port 9351
#   cwd: /home/ubuntu/aqua_bench/vllm/benchmarks
#   delay: 125
#   log_file: prefill1_13_server.log
# - command: conda run -n vllm --live-stream CUDA_VISIBLE_DEVICES=6,7,0,1,2,3,4,5 python3 benchmark_prefill_cache.py --backend openai --model 01-ai/Yi-34B-200K --request-rate 0.5 --num-prompts 50 --dataset-name dummy --long-prompts 5 --long-prompt-len 100000 --num-unique-cache-reqs 1 --port 9351
#   cwd: /home/ubuntu/aqua_bench/vllm/benchmarks
#   delay: 225
#   log_file: prefill1_13_client.log
timeout: 600


==> plots/h100_intro_data/end-to-end/server1.yaml <==
commands:
- command: conda run -n vllm --live-stream AQUA_MATCH=5:0,6:1,7:2 python3 aqua_serve.py
  cwd: /home/ubuntu/gen_ai/aqua_serve
  delay: 0
  log_file: aqua_serve.log
- command: conda run -n audio --live-stream CUDA_VISIBLE_DEVICES=0,1,2,3,4,5,6,7 python3 audiogenerate.py
  cwd: /home/ubuntu/gen_ai/audio
  delay: 5
  log_file: audio_2_server.log
- command: conda run -n vllm --live-stream CUDA_VISIBLE_DEVICES=1,0,2,3,4,5,6,7 python3 -m vllm.entrypoints.openai.api_server --model meta-llama/Meta-Llama-3.1-8B-Instruct --tensor-parallel-size 1 --swap-space 16 --disable-log-requests --enforce-eager --enable-chunked-prefill --max-num-batched-tokens 512 --max-num-seqs 512 --disable-sliding-window --load-format dummy --gpu-memory-utilization 0.9 --max-model-len 8192 --be-producer --producer-req-gb 27 --port 9349
  cwd: /home/ubuntu/aqua_bench/vllm/benchmarks
  delay: 5
  log_file: llama8B_3_server.log
- command: conda run -n vllm --live-stream CUDA_VISIBLE_DEVICES=1,0,2,3,4,5,6,7 python3 benchmark_custom.py --backend openai --model meta-llama/Meta-Llama-3.1-8B-Instruct --request-rate 5 --num-prompts 200 --dataset-name dummy --long-prompts 0 --long-prompt-len 32000 --repeat --port 9349
  cwd: /home/ubuntu/aqua_bench/vllm/benchmarks
  delay: 45
  log_file: llama8B_3_client.log
- command: conda run -n vllm --live-stream CUDA_VISIBLE_DEVICES=2,0,1,3,4,5,6,7 python3 -m vllm.entrypoints.openai.api_server --model meta-llama/Meta-Llama-3.1-8B-Instruct --tensor-parallel-size 1 --swap-space 16 --disable-log-requests --enforce-eager --enable-chunked-prefill --max-num-batched-tokens 512 --max-num-seqs 512 --disable-sliding-window --load-format dummy --gpu-memory-utilization 0.9 --max-model-len 8192 --be-producer --producer-req-gb 27 --port 9350
  cwd: /home/ubuntu/aqua_bench/vllm/benchmarks
  delay: 5
  log_file: llama8B_8_server.log
- command: conda run -n vllm --live-stream CUDA_VISIBLE_DEVICES=2,0,1,3,4,5,6,7 python3 benchmark_custom.py --backend openai --model meta-llama/Meta-Llama-3.1-8B-Instruct --request-rate 5 --num-prompts 200 --dataset-name dummy --long-prompts 0 --long-prompt-len 32000 --repeat --port 9350
  cwd: /home/ubuntu/aqua_bench/vllm/benchmarks
  delay: 45
  log_file: llama8B_8_client.log
- command: conda run -n vllm --live-stream CUDA_VISIBLE_DEVICES=3,0,1,2,4,5,6,7 python3 -m vllm.entrypoints.openai.api_server --model meta-llama/Meta-Llama-3.1-8B-Instruct --tensor-parallel-size 1 --swap-space 16 --disable-log-requests --enforce-eager --enable-chunked-prefill --max-num-batched-tokens 512 --max-num-seqs 512 --disable-sliding-window --load-format dummy --gpu-memory-utilization 0.9 --max-model-len 8192 --be-producer --producer-req-gb 27 --port 9351
  cwd: /home/ubuntu/aqua_bench/vllm/benchmarks
  delay: 5
  log_file: llama8B_9_server.log
- command: conda run -n vllm --live-stream CUDA_VISIBLE_DEVICES=3,0,1,2,4,5,6,7 python3 benchmark_custom.py --backend openai --model meta-llama/Meta-Llama-3.1-8B-Instruct --request-rate 5 --num-prompts 200 --dataset-name dummy --long-prompts 0 --long-prompt-len 32000 --repeat --port 9351
  cwd: /home/ubuntu/aqua_bench/vllm/benchmarks
  delay: 45
  log_file: llama8B_9_client.log
- command: conda run -n vllm --live-stream CUDA_VISIBLE_DEVICES=4,0,1,2,3,5,6,7 python3 -m vllm.entrypoints.openai.api_server --model meta-llama/Meta-Llama-3.1-8B-Instruct --tensor-parallel-size 1 --swap-space 16 --disable-log-requests --enforce-eager --enable-chunked-prefill --max-num-batched-tokens 512 --max-num-seqs 512 --disable-sliding-window --load-format dummy --gpu-memory-utilization 0.9 --max-model-len 8192 --be-producer --producer-req-gb 27 --port 9352
  cwd: /home/ubuntu/aqua_bench/vllm/benchmarks
  delay: 5
  log_file: llama8B_10_server.log
- command: conda run -n vllm --live-stream CUDA_VISIBLE_DEVICES=4,0,1,2,3,5,6,7 python3 benchmark_custom.py --backend openai --model meta-llama/Meta-Llama-3.1-8B-Instruct --request-rate 5 --num-prompts 200 --dataset-name dummy --long-prompts 0 --long-prompt-len 32000 --repeat --port 9352
  cwd: /home/ubuntu/aqua_bench/vllm/benchmarks
  delay: 45
  log_file: llama8B_10_client.log
- command: conda run -n vllm --live-stream CUDA_VISIBLE_DEVICES=5,6,0,1,2,3,4,7 python3 -m vllm.entrypoints.openai.api_server --model meta-llama/Meta-Llama-3.1-70B-Instruct --tensor-parallel-size 2 --swap-space 20 --disable-log-requests --enforce-eager --enable-chunked-prefill --max-num-batched-tokens 512 --max-num-seqs 512 --disable-sliding-window --load-format dummy --gpu-memory-utilization 0.9 --max-model-len 4096 --enable-cfs --enable-aqua-swap --port 9353
  cwd: /home/ubuntu/aqua_bench/vllm/benchmarks
  delay: 125
  log_file: cfs2_11_server.log
- command: conda run -n vllm --live-stream CUDA_VISIBLE_DEVICES=5,6,0,1,2,3,4,7 python3 benchmark_cfs.py --backend openai --model meta-llama/Meta-Llama-3.1-70B-Instruct --request-rate 0.2 --num-prompts 60 --dataset-name dummy --long-prompts 0 --long-prompt-len 32000 --port 9353
  cwd: /home/ubuntu/aqua_bench/vllm/benchmarks
  delay: 200
  log_file: cfs2_11_client.log
- command: conda run -n flexgen --live-stream CUDA_VISIBLE_DEVICES=7,0,1,2,3,4,5,6 python3 -m flexgen.flex_opt --model facebook/opt-30b --path _DUMMY_ --prompt-len 8192 --gen-len 128 --percent 100 0 50 50 100 0 --gpu-batch-size 1 --num-gpu-batches 1
  cwd: /home/ubuntu/gen_ai/flexgen
  delay: 125
  log_file: opt_15_server.log
timeout: 700

